Effects of the Noncommutative Standard Model on WW scattering

We examine W pair production in the Noncommutative Standard Model constructed with the Seiberg-Witten map. Consideration of partial wave unitarity in the reactions WW to WW and e+e- to WW shows that the latter process is more sensitive and that tree-level unitarity is violated when scattering energies are of order a TeV and the noncommutative scale is below about a TeV. We find that WW production at the LHC is not sensitive to scales above the unitarity bounds. WW production in e+e- annihilation, however, provides a good probe of such effects with noncommutative scales below 300-400 GeV being excluded at LEP-II, and the ILC being sensitive to scales up to 10-20 TeV. In addition, we find that the ability to measure the helicity states of the final state W bosons at the ILC provides a diagnostic tool to determine and disentangle the different possible noncommutative contributions.

==> MHATsZsZk02.txt <==
\subsection{Coefficients of $\hat{M}_{Z_sZ_s}_{LR\_\_}$, with $\kappa_2=0$}
Prefactor of \hat{M}_{Z_sZ_s}_{LR\_\_}$ is $ -(g_A^f+g_V^f)^2 g^4 \beta  s^2 /\left( 64 c_W^2 m_W^2 (s-m_Z^2)^2 \right)$

\begin{dmath*}[breakdepth={1}]
00=\quad  s_W^2 s_\theta ( \theta_{01} s_\phi -\theta_{02} c_\phi ) (3+\beta ^4-4 \beta ^2 ) s^2 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
0L=\quad  2 m_W^2 ( 2 s_W^2 \theta_{12} (-2+s_\theta^2+ 2 c_\theta ) \beta  + (-1+c_\theta) s_\theta c_\phi ( \theta_{02} (-1+2 s_W^2+\beta ^2) -2 s_W^2 \theta_{23} \beta  ) + (-1+c_\theta) s_\theta s_\phi (\theta_{01}-2 s_W^2 (\theta_{01}-\theta_{13} \beta  ) -\theta_{01} \beta ^2 ) ) s 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
0R=\quad  2 m_W^2 ( 2 s_W^2 \theta_{12} (-2+s_\theta^2-2 c_\theta ) \beta  + (-1-c_\theta) s_\theta c_\phi (-\theta_{02}+ 2 s_W^2 (\theta_{02}+ \theta_{23} \beta  ) + \theta_{02} \beta ^2 ) + (1+c_\theta) s_\theta s_\phi (-\theta_{01}+ 2 s_W^2 (\theta_{01}+ \theta_{13} \beta  ) + \theta_{01} \beta ^2 ) ) s 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
L0=\quad  2 m_W^2 ( 2 s_W^2 \theta_{12} (2+ 2 c_\theta -s_\theta^2 ) \beta  + (1+c_\theta) s_\theta c_\phi (\theta_{02}-2 s_W^2 (\theta_{02}-\theta_{23} \beta  ) -\theta_{02} \beta ^2 ) + (1+c_\theta) s_\theta s_\phi ( \theta_{01} (-1+2 s_W^2+\beta ^2) -2 s_W^2 \theta_{13} \beta  ) ) s 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
LL=\quad  8 s_\theta m_W^4 ( -\theta_{01} s_\phi + \theta_{02} c_\phi + \theta_{13} s_\phi \beta  -\theta_{23} c_\phi \beta  ) 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
LR=\quad  -2 m_W^2 ( 2 s_W^2 \theta_{12} (-2+s_\theta^2+ 2 c_\theta ) \beta  + (1-c_\theta) s_\theta c_\phi (-\theta_{02}+ 2 s_W^2 (\theta_{02}+ \theta_{23} \beta  ) + \theta_{02} \beta ^2 ) + (-1+c_\theta) s_\theta s_\phi (-\theta_{01}+ 2 s_W^2 (\theta_{01}+ \theta_{13} \beta  ) + \theta_{01} \beta ^2 ) ) s 
\end{dmath*}

\begin{dmath*}[breakdepth={1}]
R0=\quad  8 s_\theta m_W^4 ( c_\phi (\theta_{02}+ \theta_{23} \beta  ) -s_\phi (\theta_{01}+ \theta_{13} \beta  ) ) 
\end{dmath*}

